Systematically Exploring the Capabilities of GPT-6 Astra as Embodied Policies

GPT-6 Astra exhibits a remarkable ability to generate numerical robot actions, extending its role beyond high-level planning. To assess Astra's capabilities as general-purpose embodied policies, we conduct comprehensive evaluations across six domains, examining direct control, cooperation with learned policies, and feedback-driven adaptation. In gripper manipulation, Astra can correct task targets and prepare contact conditions for subsequent policy execution; hybrid control with {\pi}0.5 achieves 48% success on the evaluated RoboDojo subset. In dexterous manipulation, hybrid control achieves 50% success in ten experience-guided DexJoCo trials, while direct in-hand control struggles to coordinate finger contacts. In mobile manipulation, hybrid control reaches 38.7% success on the evaluated RoboCasa365. In navigation, Astra leads our local comparisons, reaching 92% success on RxR instruction following and 82% on HM3D object search, although search incurs substantial detours. In locomotion, dense motion-reference generation remains unreliable: none of five sequential attempts on a single obstacle course reaches the goal, despite improvements in stability and forward progress. In humanoid loco-manipulation, Astra exceeds baseline methods on 13 of 30 HumanoidBench tasks with pretrained whole-body controllers. These findings reveal a gap between useful task decisions and reliable physical control. Inference latency further constrains practical control: across 50 RoboDojo instances per condition, policy-assisted and direct control consume 624.8 million and 1.132 billion tokens. A 30-second locomotion run requires 250 model calls averaging 39.86 seconds each, with physics paused during inference.

==> assets/figures/dexterous/hanoi/sources.json <==
[
  {
    "image": "seed-004-step-0725.png",
    "source_video": "seed_004_success.mp4",
    "source_sha256": "7ef43d9510713f4bedc6d05a00cb46f57082a643ed4b8123bd4da5872a61558f",
    "frame_index": 725,
    "control_step": 725,
    "seed": 4,
    "native_success": true
  },
  {
    "image": "seed-004-step-0764.png",
    "source_video": "seed_004_success.mp4",
    "source_sha256": "7ef43d9510713f4bedc6d05a00cb46f57082a643ed4b8123bd4da5872a61558f",
    "frame_index": 764,
    "control_step": 764,
    "seed": 4,
    "native_success": true
  },
  {
    "image": "seed-004-step-0797.png",
    "source_video": "seed_004_success.mp4",
    "source_sha256": "7ef43d9510713f4bedc6d05a00cb46f57082a643ed4b8123bd4da5872a61558f",
    "frame_index": 797,
    "control_step": 797,
    "seed": 4,
    "native_success": true
  },
  {
    "image": "seed-003-step-1253.png",
    "source_video": "seed_003_failure.mp4",
    "source_sha256": "06a7dd1f140ca29dfceeb2464ffd2760bd2cfa3f40c04b18c663150750358997",
    "frame_index": 1253,
    "control_step": 1253,
    "seed": 3,
    "native_success": false
  },
  {
    "image": "seed-003-step-1368.png",
    "source_video": "seed_003_failure.mp4",
    "source_sha256": "06a7dd1f140ca29dfceeb2464ffd2760bd2cfa3f40c04b18c663150750358997",
    "frame_index": 1368,
    "control_step": 1368,
    "seed": 3,
    "native_success": false
  },
  {
    "image": "seed-003-step-1500.png",
    "source_video": "seed_003_failure.mp4",
    "source_sha256": "06a7dd1f140ca29dfceeb2464ffd2760bd2cfa3f40c04b18c663150750358997",
    "frame_index": 1500,
    "control_step": 1500,
    "seed": 3,
    "native_success": false
  }
]


==> tables/humanoid-published-comparison.csv <==
task,DreamerV3,TD_MPC2,SAC,published_best,best_method,reference_source,astra_source,astra,astra_exceeds,astra_ties
stand,622.7,809.0,208.3,809.0,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,954.2,True,False
walk,800.2,782.0,31.7,800.2,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,848.7,True,False
run,633.8,93.3,5.0,633.8,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,642.1,True,False
kitchen,0.0,0.0,0.0,0.0,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,0.0,False,True
maze,272.3,244.3,144.8,272.3,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,1358.8,True,False
hurdle,126.2,46.4,13.2,126.2,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,183.0,True,False
cube,111.2,54.7,130.7,130.7,SAC,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,6.3,False,False
bookshelf_simple,840.4,136.2,346.9,840.4,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,666.3,False,False
bookshelf_hard,530.2,37.0,293.9,530.2,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,572.8,True,False
crawl,878.8,957.4,330.0,957.4,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,971.9,True,False
window,461.0,87.1,62.9,461.0,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,6.1,False,False
spoon,349.7,77.9,87.7,349.7,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,319.1,False,False
door,213.0,274.7,39.4,274.7,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,142.4,False,False
push,-1251.9,-258.7,-97.9,-97.9,SAC,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,877.3,True,False
reach,7580.9,7316.1,4565.1,7580.9,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,11430.2,True,False
basketball,19.3,42.0,22.1,42.0,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,24.0,False,False
truck,1103.8,1132.6,1077.5,1132.6,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,787.3,False,False
package,-18015.2,-3655.6,-6718.3,-3655.6,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,-5148.0,False,False
cabinet,57.3,112.8,211.8,211.8,SAC,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,274.1,True,False
sit_simple,891.4,411.1,148.3,891.4,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,793.0,False,False
sit_hard,433.4,343.0,55.0,433.4,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,277.5,False,False
balance_simple,19.8,40.5,61.5,61.5,SAC,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,53.1,False,False
balance_hard,45.9,48.2,42.5,48.2,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,48.3,True,False
stair,131.1,70.4,14.1,131.1,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,272.5,True,False
slide,436.5,119.0,6.3,436.5,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,141.1,False,False
pole,658.3,226.3,46.3,658.3,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,628.7,False,False
room,120.5,131.4,12.0,131.4,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,143.9,True,False
insert_normal,171.5,237.6,46.3,237.6,TD-MPC2,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,50.6,False,False
insert_small,184.8,129.8,10.8,184.8,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,46.7,False,False
powerlift,315.9,99.1,81.8,315.9,DreamerV3,https://arxiv.org/html/2403.10506v2#A3.T5,tables/humanoid-all.tex; Astra column,84.6,False,False

